Generic nonadditivity of quantum capacity in simple channels

Determining capacities of quantum channels is a fundamental question in quantum information theory. Despite having rigorous coding theorems quantifying the flow of information across quantum channels, their capacities are poorly understood due to super-additivity effects. Studying these phenomena is important for deepening our understanding of quantum information, yet simple and clean examples of super-additive channels are scarce. Here we study a family of channels called platypus channels. Its simplest member, a qutrit channel, is shown to display super-additivity of coherent information when used jointly with a variety of qubit channels. Higher-dimensional family members display super-additivity of quantum capacity together with an erasure channel. Subject to the "spin-alignment conjecture" introduced in the companion paper [IEEE Trans. Inf. Theory 69(6), pp. 3825-3849, 2023; arXiv:2202.08380], our results on super-additivity of quantum capacity extend to lower-dimensional channels as well as larger parameter ranges. In particular, super-additivity occurs between two weakly additive channels each with large capacity on their own, in stark contrast to previous results. Remarkably, a single, novel transmission strategy achieves super-additivity in all examples. Our results show that super-additivity is much more prevalent than previously thought. It can occur across a wide variety of channels, even when both participating channels have large quantum capacity.

==> MdPlusOneErLmNonAddQ1Log.csv <==
dExp,lmMinQ1,lmMaxQ1
5.0,0.3394832745525491,0.54999556110306
6.0,0.329790601032073,0.555412581861674
7.0,0.32235246804157214,0.5597882211677643
9.0,0.3114836650547659,0.5664585912290931
10.0,0.3073289603617013,0.569072694348506
13.0,0.297855199978585,0.5751036819765432
15.0,0.2931463951772457,0.578110110191119
18.0,0.2875496341530379,0.5816642229492572
22.0,0.281847026950345,0.5852397861799545
27.0,0.27645555673552735,0.5885554519791185
33.0,0.2715362198814546,0.5915093788262311
39.0,0.26768153498596803,0.5937680579136213
48.0,0.2631583670499822,0.5963485748598032
58.0,0.25926507143049093,0.5985049315913784
70.0,0.25558781242398254,0.600483964639352
84.0,0.25218555286301125,0.6022638740050752
102.0,0.2487206449823134,0.604025577662469
124.0,0.2453833081326593,0.6056739020223176
150.0,0.24225973390457511,0.6071740377101378
181.0,0.23929054886866652,0.6085625654941396
219.0,0.23638373488392972,0.6098874277868163
265.0,0.23357302394470025,0.611136965757396
321.0,0.23083731689439446,0.6123243522906705
388.0,0.22821492732509796,0.6134367933427711
470.0,0.22564040915494843,0.6145052758020029
568.0,0.22316907401364006,0.6155096992024482
687.0,0.22075435019178258,0.6164717687079246
832.0,0.21838752889561874,0.6173968865496136
1006.0,0.2161005229154398,0.6182746257272811
1218.0,0.21385492206354684,0.619121566085596
1473.0,0.21167688443347288,0.619929418202446
1783.0,0.20954035108843527,0.6207093152861489
2157.0,0.20745970767711697,0.6214572641347331
2610.0,0.2054241068453848,0.6221783586024685
3158.0,0.20343439143289288,0.6228733357183955
3822.0,0.20148584679009218,0.6235447843846487
4624.0,0.19958280969694897,0.6241920571646915
5595.0,0.19771896972270042,0.6248181130631565
6770.0,0.19589404450562142,0.6254237484918121


==> MdPlusOneErLmNonAddQLog.csv <==
dExp,lmMinQExp,lmMaxQExp
5.0,0.4777510332296515,0.5087463079089503
6.0,0.4638068179756374,0.5149585399576608
7.0,0.4536001151882374,0.5198970968613139
9.0,0.4394663690818561,0.5273078690206603
10.0,0.43431316120586416,0.5301771594586171
13.0,0.4230954326358187,0.5367269901198597
15.0,0.4178040804381453,0.5399559931629483
18.0,0.4117699927101057,0.5437409965943516
22.0,0.40591648975350836,0.5475106298817991
27.0,0.40066572384421306,0.5509674694822024
33.0,0.39612283066708187,0.5540105939453497
39.0,0.39273263629911526,0.5563104026568908
48.0,0.3889479281842796,0.5589044575044682
58.0,0.38585939588847395,0.5610405338247801
70.0,0.38308664134638093,0.5629718372820207
84.0,0.3806459443130734,0.5646819066405442
102.0,0.3782825083198986,0.5663464143126475
124.0,0.3761210645807296,0.5678758193662361
150.0,0.3741982918090798,0.5692419910683384
181.0,0.37245824535966676,0.5704828948746581
219.0,0.37083523303044785,0.5716442688699317
265.0,0.369339218168534,0.5727181777783699
321.0,0.36794996255594015,0.5737184391891788
388.0,0.36667783887423866,0.5746369519529253
470.0,0.36548343724825827,0.5755016569255531
568.0,0.36438561740396835,0.5762984670272999
687.0,0.36335708045044157,0.577046800421158
832.0,0.3623894468346407,0.5777524629356776
1006.0,0.3614908541767363,0.5784092369012797
1218.0,0.36064179660934315,0.5790311298751476
1473.0,0.35984836795068986,0.5796134667234583
1783.0,0.35909755284046696,0.5801656083222042
2157.0,0.35839138215123967,0.5806858977866796
2610.0,0.3577233206760866,0.5811789997987944
3158.0,0.3570911764054472,0.5816464030267525
3822.0,0.3564912257515971,0.5820907458455622
4624.0,0.3559227796304185,0.5825124347738893
5595.0,0.3553820812721824,0.5829141633275867
6770.0,0.35486741619934037,0.583297123796001


==> NsApNonAddRegion_2.csv <==
s pMin pMax pMinD
0.01 0.4999985258871893 0.6674416541654506 1.4741128107065293e-06
0.02 0.4999937162835704 0.6682262219154288 6.283716429578146e-06
0.03 0.49998511276261703 0.6690209293184209 1.4887237382965601e-05
0.04 0.4999722546460253 0.6698253462786086 2.7745353974706344e-05
0.05 0.4999545657732961 0.6706403855161404 4.543422670388875e-05
0.060000000000000005 0.4999315727367211 0.6714658172627892 6.842726327888071e-05
0.06999999999999999 0.4999026682194817 0.6723019513599607 9.733178051829494e-05
0.08 0.49986749562773913 0.6731495702818133 0.00013250437226086653
0.09 0.4998262562365708 0.6740081162279058 0.00017374376342921272
0.09999999999999999 0.49977362115682633 0.674877745964725 0.00022637884317366908
0.11 0.49971468733887014 0.6757600466740298 0.0002853126611298551
0.12 0.4996445836297208 0.6766534295265922 0.0003554163702791935
0.13 0.49956426809907145 0.6775596131450595 0.00043573190092854874
0.14 0.49947118174149363 0.6784784394927499 0.0005288182585063694
0.15000000000000002 0.49936444880753694 0.6794101726844712 0.0006355511924630575
0.16 0.49924261871622005 0.6803551709064225 0.0007573812837799454
0.17 0.4991036100191268 0.6813144378961722 0.0008963899808732134
0.18000000000000002 0.4989461643186951 0.6822861379941707 0.0010538356813049043
0.19 0.4987672208549775 0.6832728487736424 0.0012327791450225112
0.2 0.49856416596974307 0.6842740639282123 0.0014358340302569328
0.21000000000000002 0.49833435340037974 0.6852902955369393 0.001665646599620263
0.22 0.4980750749370345 0.6863226769892745 0.001924925062965488
0.23 0.49778250385499273 0.6873692018551386 0.0022174961450072694
0.24000000000000002 0.49745194092536993 0.6884328571916211 0.0025480590746300713
0.25 0.49707927534905316 0.6895127334866237 0.0029207246509468376
0.26 0.4966587420186407 0.690609835791706 0.0033412579813593135
0.27 0.496184042404333 0.6917244362903449 0.0038159575956669967
0.28 0.4956479182555777 0.6928570230769221 0.004352081744422309
0.29000000000000004 0.49504180604226716 0.6940080707247309 0.004958193957732837
0.3 0.49435537526685214 0.6951781270233994 0.005644624733147863
0.31 0.4935763617803314 0.6963678031348614 0.006423638219668626
0.32 0.4926907148213504 0.6975779621006533 0.007309285178649594
0.33 0.49168009896737935 0.6988077812679917 0.008319901032620647
0.34 0.4905235081869033 0.7000595055732427 0.009476491813096677
0.35000000000000003 0.4891925559084193 0.7013331885790469 0.010807444091580687
0.36000000000000004 0.48765441854156966 0.7026293158835648 0.012345581458430344
0.37 0.48586448668623056 0.7039488140048017 0.014135513313769443
0.38 0.4837666297974793 0.7052925242125231 0.01623337020252069
0.39 0.4812861401872215 0.7066607802548248 0.01871385981277851
0.4 0.4783244008139736 0.7080547939222016 0.021675599186026406
0.41000000000000003 0.47474907392197935 0.7094750664573864 0.025250926078020652
0.42000000000000004 0.47038220318670215 0.7109233507928164 0.029617796813297848
0.43 0.4649901224883943 0.7123987044127321 0.035009877511605725
0.44 0.4582751716250059 0.7139036917585884 0.04172482837499408
0.45 0.44988684249036304 0.7154389273280498 0.05011315750963696
0.46 0.4394649732882536 0.717005577407162 0.060535026711746376
0.47000000000000003 0.4267231588402793 0.7186042739259263 0.07327684115972072
0.48000000000000004 0.41152800443601145 0.7202371445899673 0.08847199556398855
0.49 0.39392775702125793 0.7219036216684868 0.10607224297874207
0.5 0.374105040492388 0.7236069533884741 0.12589495950761198


==> NsDpNonAddRegion.csv <==
s pMin pMax pMinD
0.45389068 0.18928959436622483 0.18928963403239335 3.055377517657831e-08
0.45483168653061223 0.18863081674357465 0.18948410064303234 0.0006588081764253573
0.4557726930612245 0.1879555253125441 0.18967936563386045 0.0013340996074559242
0.4567136995918367 0.18726431639606492 0.18987543797140521 0.002025308523935093
0.45765470612244896 0.18655778066507245 0.1900723269934889 0.0027318442549275623
0.4585957126530612 0.1858365006481842 0.1902700422067041 0.0034531242718158217
0.45953671918367345 0.1851010488123161 0.19046859347206124 0.004188576107683917
0.4604777257142857 0.1843519857006798 0.19066799089890418 0.004937639219320222
0.46141873224489793 0.1835898583835044 0.19086824496546057 0.005699766536495621
0.4623597387755102 0.18281519892023415 0.1910693663790035 0.006474425999765859
0.4633007453061224 0.18202852338118822 0.19127136628319807 0.007261101538811793
0.46424175183673466 0.18123033085487483 0.19147425611344085 0.008059294065125178
0.4651827583673469 0.18042110276516113 0.1916780476523131 0.008868522154838882
0.4661237648979592 0.1796013024409185 0.1918827531525422 0.009688322479081524
0.46706477142857145 0.17877137484633301 0.1920883851585871 0.010518250073666996
0.4680057779591837 0.17793174649770338 0.19229495672362867 0.01135787842229663
0.46894678448979593 0.1770828255294293 0.1925024812841978 0.012206799390570705
0.4698877910204082 0.1762250018661529 0.19271097277831414 0.013064623053847119
0.4708287975510204 0.1753586475613048 0.1929204456261986 0.013930977358695223
0.47176980408163266 0.1744847363161744 0.1931309147350948 0.014804888603825617
0.4727108106122449 0.17360220960361983 0.19334239557883287 0.015687415316380182
0.47365181714285715 0.17271219793197123 0.1935549041930069 0.016577426988028776
0.4745928236734694 0.1718150015370061 0.19376845721596214 0.01747462338299391
0.47553383020408163 0.17091090582733504 0.19398307189361738 0.018378719092664975
0.4764748367346939 0.17000018218199375 0.1941987661783156 0.019289442738006257
0.4774158432653061 0.16908308816848944 0.19441555872882435 0.020206536751510573
0.47835684979591836 0.1681598684637602 0.19463346891997962 0.021129756456239823
0.4792978563265306 0.16723075548249408 0.1948525169535923 0.02205886943750593
0.48023886285714285 0.16629596974149594 0.1950727238729136 0.022993655178504074
0.4811798693877551 0.16535572064867196 0.19529411160121204 0.02393390427132805
0.48212087591836733 0.164410207059622 0.19551670302133575 0.024879417860378006
0.4830618824489796 0.16345961771660192 0.19574052203357714 0.025830007203398092
0.4840028889795918 0.16250413183667545 0.1959655936014818 0.026785493083324563
0.48494389551020406 0.16154391967978285 0.19619194386757666 0.02774570524021716
0.4858849020408163 0.16057914293606051 0.19641960017265822 0.028710481983939495
0.48682590857142855 0.15960995526808838 0.19664859119563075 0.029679669651911628
0.48776691510204084 0.15863650279575647 0.19687894700895936 0.030653122124243537
0.4887079216326531 0.15765892438603762 0.19711069918957622 0.031630700533962386
0.48964892816326533 0.1566773521981035 0.19734388095148603 0.03261227272189651
0.49058993469387757 0.15569191211367994 0.19757852724461689 0.03359771280632007
0.4915309412244898 0.15470272397517684 0.19781467490671392 0.03458690094482317
0.49247194775510206 0.15370990209063776 0.19805236281523245 0.035579722829362254
0.4934129542857143 0.15271355552351257 0.19829163205128636 0.03657606939648744
0.49435396081632654 0.15171378850006015 0.19853237242471494 0.03757583641993986
0.4952949673469388 0.15071070016548072 0.19877495607895898 0.038578924754519295
0.49623597387755103 0.14970438341048073 0.19901925592512396 0.03958524150951928
0.49717698040816327 0.14869518103869164 0.19926532548510936 0.04059444388130837
0.4981179869387755 0.14768244991315752 0.1995132239442655 0.041607175006842495
0.49905899346938776 0.14666683455944662 0.19976256912213786 0.042622790360553386
0.5 0.145648411004085 0.20001476945550584 0.04364121391591502


==> NsElNonAddRegion_1.csv <==
s,lmMin,lmMax,lmMinD
0.01,0.4999994004712789,0.667441598688798,5.995287211124634e-07
0.02,0.4999974887687131,0.6682263928674548,2.511231286916882e-06
0.03,0.4999941076777759,0.6690204963409538,5.892322224088087e-06
0.04,0.4999888751175603,0.6698253310730484,1.1124882439705885e-05
0.05,0.49998177232773744,0.6706408898945794,1.8227672262560723e-05
0.060000000000000005,0.49997256303468024,0.6714657143876346,2.7436965319760365e-05
0.06999999999999999,0.4999610197890434,0.6723019770474133,3.898021095660731e-05
0.08,0.4999468008012627,0.673149203418131,5.319919873730816e-05
0.09,0.4999297042275429,0.6740077315053776,7.029577245709628e-05
0.09999999999999999,0.4999094898303156,0.6748780159744462,9.051016968442127e-05
0.11,0.49988582609948934,0.675759657537843,0.00011417390051066123
0.12,0.4998580659637809,0.6766534167343826,0.0001419340362190935
0.13,0.4998260419248253,0.6775596120935463,0.00017395807517467388
0.14,0.499789371008228,0.6784784459812135,0.00021062899177198835
0.15000000000000002,0.4997473008421366,0.6794101771586052,0.0002526991578634119
0.16,0.4996992333399248,0.6803554149310259,0.00030076666007522457
0.17,0.49964470773847997,0.681313737003963,0.0003552922615200349
0.18000000000000002,0.4995829420644441,0.6822861411900133,0.000417057935555909
0.19,0.4995130660114228,0.6832728334370173,0.0004869339885771873
0.2,0.4994343503887648,0.6842740680820262,0.000565649611235175
0.21000000000000002,0.4993454845287488,0.6852902959255004,0.0006545154712512269
0.22,0.49924691248015735,0.686321870951062,0.0007530875198426545
0.23,0.499133603023074,0.6873691800103031,0.0008663969769259761
0.24000000000000002,0.4990079835799406,0.6884327827345784,0.0009920164200594161
0.25,0.4988664704185793,0.6895127173769874,0.0011335295814207114
0.26,0.49870830753498,0.6906099193104849,0.001291692465019978
0.27,0.49853091107070213,0.6917249712371013,0.0014690889292978682
0.28,0.4983321084364433,0.6928570144013445,0.0016678915635566782
0.29000000000000004,0.49810917529830473,0.694008084191638,0.0018908247016952706
0.3,0.4978589631195063,0.6951783865814255,0.0021410368804937185
0.31,0.49757780306536,0.6963676935984842,0.0024221969346400196
0.32,0.4972613350706524,0.6975774137695145,0.0027386649293476006
0.33,0.49690438594989245,0.6988078232398421,0.0030956140501075535
0.34,0.4965005247751832,0.7000594733058185,0.003499475224816806
0.35000000000000003,0.49604203277995107,0.701333082533674,0.00395796722004893
0.36000000000000004,0.4955188642532448,0.7026295807112276,0.004481135746755183
0.37,0.4949185827994369,0.7039489284340751,0.005081417200563099
0.38,0.49422448316327056,0.7052924271443561,0.005775516836729444
0.39,0.4934140248966286,0.70666077451671,0.006585975103371389
0.4,0.4924546024834854,0.7080547308487846,0.007545397516514618
0.41000000000000003,0.4912995688253431,0.7094751076225329,0.008700431174656909
0.42000000000000004,0.48987438999320143,0.7109230078264979,0.010125610006798569
0.43,0.4880531907678232,0.712398890524208,0.01194680923217678
0.44,0.48560100098111425,0.7139038667374907,0.01439899901888575
0.45,0.482022573291033,0.7154391276847234,0.017977426708967015
0.46,0.47617721993156,0.7170059226229405,0.02382278006844002
0.47000000000000003,0.4659495370447985,0.7186042116927073,0.03405046295520148
0.48000000000000004,0.4503869827618473,0.7202365248511683,0.0496130172381527
0.49,0.4311773163310136,0.7219037960964119,0.06882268366898642
0.5,0.40979714584682364,0.7236073177142668,0.09020285415317636


==> d10NonAddData.csv <==
lm,q1Md+1,Q1Elm,delStar,uBound,diffQ,diffQ1
0.0,0.26001533544568023,3.321928094887362,3.45943161863714,3.718337256050476,-0.25890563741333583,-0.1225118116959023
0.034147662262411255,0.26001533544568023,3.095055937598904,3.240090733080921,3.491465098762018,-0.2513743656810967,-0.1149805399636632
0.06829532452482251,0.26001533544568023,2.8681837803104466,3.021673758609779,3.2645929414735604,-0.24291918286378156,-0.10652535714634803
0.10244298678723376,0.26001533544568023,2.641311623021989,2.8043511918637063,3.037720784185103,-0.23336959232139654,-0.09697576660396301
0.13659064904964502,0.26001533544568023,2.414439465733531,2.5883348786615556,2.810848626896645,-0.22251374823508918,-0.08611992251765566
0.17073831131205627,0.26001533544568023,2.187567308445073,2.3738902120599352,2.583976469608187,-0.2100862575482516,-0.07369243183081808
0.20488597357446753,0.26001533544568023,1.9606951511566155,2.1613524342913837,2.3571043123197293,-0.1957518780283456,-0.05935805231091207
0.23903363583687878,0.26001533544568023,1.733822993868158,1.9511484920255864,2.1302321550312717,-0.17908366300568535,-0.04268983728825182
0.27318129809929004,0.26001533544568023,1.5069508365797,1.743826337440014,1.9033599977428137,-0.1595336603027997,-0.02313983458536617
0.3073289603617013,0.26001533544568023,1.280078679291242,1.5400940147380935,1.6764878404543557,-0.13639382571626224,1.1712852909795402e-12
0.3073289603617013,0.26001533544568023,1.280078679291242,1.5400940147380935,1.6764878404543557,-0.13639382571626224,1.1712852909795402e-12
0.32143831601105277,0.26001533544568023,1.1863381494265652,1.4571698407052995,1.582747310589679,-0.12557746988437946,0.01081635583305407
0.33554767166040417,0.26001533544568023,1.0925976195618892,1.3750898688680875,1.489006780725003,-0.11391691185691544,0.02247691386051809
0.3496570273097556,0.26001533544568023,0.9988570896972124,1.293940638390347,1.3952662508603262,-0.10132561246997929,0.03506821324745424
0.363766382959107,0.26001533544568023,0.9051165598325362,1.2138186296301328,1.3015257209956501,-0.08770709136551735,0.04868673435191617
0.37787573860845847,0.26001533544568023,0.8113760299678596,1.1348313134896428,1.2077851911309734,-0.07295387764133054,0.06343994807610298
0.3919850942578099,0.26001533544568023,0.717635500103183,1.0570982336766797,1.1140446612662969,-0.05694642758961721,0.07944739812781643
0.4060944499071613,0.26001533544568023,0.6238949702385067,0.9807520845695916,1.0203041314016206,-0.03955204683202895,0.09684177888540468
0.4202038055565127,0.26001533544568023,0.5301544403738305,0.9059397284672088,0.9265636015369443,-0.020623873069735454,0.11576995264769807
0.43431316120586416,0.26001533544568023,0.4364139105091539,0.8328230716725962,0.8328230716722678,3.284039706841213e-13,0.13639382571776204
0.43431316120586416,0.26001533544568023,0.4364139105091539,0.8328230716725962,0.8328230716722678,3.284039706841213e-13,0.13639382571776204
0.43528148442053843,0.26001533544568023,0.42998051032563767,0.827871662822806,0.8263896714887515,0.0014819913340544666,0.1378758170514881
0.4362498076352127,0.26001533544568023,0.42354711014212143,0.8229291311103775,0.8199562713052353,0.0029728598051421695,0.1393666855225758
0.437218130849887,0.26001533544568023,0.41711370995860525,0.817995537038354,0.8135228711217191,0.004472665916634977,0.1408664916340685
0.43818645406456125,0.26001533544568023,0.410680309775089,0.8130709414643187,0.8070894709382028,0.005981470526115862,0.1423752962435494
0.4391547772792355,0.26001533544568023,0.4042469095915728,0.8081554056002367,0.8006560707546866,0.0074993348455500985,0.14389316056298362
0.4401231004939098,0.26001533544568023,0.39781350940805654,0.8032489910122274,0.7942226705711704,0.009026320441057,0.14542014615849053
0.44109142370858406,0.26001533544568023,0.39138010922454036,0.798351759620274,0.7877892703876541,0.010562489232619932,0.14695631495005346
0.44205974692325833,0.26001533544568023,0.3849467090410241,0.7934637736979222,0.7813558702041379,0.012107903493784322,0.14850172921121785
0.4430280701379326,0.26001533544568023,0.3785133088575079,0.7885850958702787,0.7749224700206216,0.01366262584965705,0.15005645156709058
0.4439963933526069,0.26001533544568023,0.3720799086739917,0.7837157891194027,0.7684890698371055,0.01522671928229713,0.15162054499973077
0.44496471656728115,0.26001533544568023,0.3656465084904755,0.7788559167747526,0.7620556696535893,0.016800247121163348,0.15319407283859698
0.4459330397819554,0.26001533544568023,0.35921310830695924,0.7740055425179766,0.755622269470073,0.018383273047903548,0.15477709876533718
0.4469013629966297,0.26001533544568023,0.35277970812344306,0.7691647303858549,0.7491888692865569,0.019975861099297942,0.15636968681673158
0.44786968621130396,0.26001533544568023,0.3463463079399268,0.7643335447566417,0.7427554691030407,0.021578075653601037,0.15797190137103467
0.44883800942597823,0.26001533544568023,0.3399129077564106,0.7595120503640254,0.7363220689195245,0.023189981444500907,0.15958380716193454
0.4498063326406525,0.26001533544568023,0.3334795075728944,0.7547003122877625,0.7298886687360082,0.024811643551754248,0.16120546926918777
0.4507746558553268,0.26001533544568023,0.32704610738937817,0.7498983959545056,0.723455268552492,0.0264431274020136,0.16283695311944713
0.45174297907000105,0.26001533544568023,0.32061270720586194,0.7451063671366658,0.7170218683689757,0.028084498767690036,0.16447832448512356
0.4527113022846753,0.26001533544568023,0.31417930702234576,0.7403242919511799,0.7105884681854595,0.02973582376572037,0.1661296494831539
0.4536796254993496,0.26001533544568023,0.3077459068388295,0.7355522368581946,0.7041550680019433,0.03139716885625132,0.16779099457368485
0.45464794871402386,0.26001533544568023,0.3013125066553133,0.7307902686596592,0.697721667818427,0.0330686008412322,0.16946242655866572
0.45561627192869814,0.26001533544568023,0.2948791064717971,0.7260384544978189,0.6912882676349109,0.034750186862907984,0.17114401258034162
0.4565845951433724,0.26001533544568023,0.28844570628828087,0.7212968618536215,0.6848548674513947,0.03644199440222684,0.17283582011966048
0.4575529183580467,0.26001533544568023,0.28201230610476463,0.716565558545013,0.6784214672678784,0.038144091277134584,0.17453791699456822
0.45852124157272095,0.26001533544568023,0.27557890592124845,0.7118446127251525,0.6719880670843623,0.03985654564079022,0.17625037135822386
0.4594895647873952,0.26001533544568023,0.2691455057377322,0.7071340928805059,0.6655546669008461,0.0415794259796598,0.17797325169709344
0.4604578880020695,0.26001533544568023,0.262712105554216,0.7024340678288508,0.6591212667173298,0.043312801111520915,0.17970662682895455
0.46142621121674376,0.26001533544568023,0.2562787053706998,0.6977446067171691,0.6526878665338136,0.04505674018335548,0.181450565900789
0.46239453443141804,0.26001533544568023,0.24984530518718356,0.6930657790194328,0.6462544663502974,0.04681131266913541,0.18320513838656893
0.4633628576460923,0.26001533544568023,0.24341190500366733,0.6883976545342794,0.6398210661667811,0.04857658836749823,0.18497041408493176
0.4643311808607666,0.26001533544568023,0.23697850482015112,0.6837403033825766,0.6333876659832649,0.05035263739931173,0.18674646311674525
0.46529950407544085,0.26001533544568023,0.2305451046366349,0.6790937960048784,0.6269542657997487,0.052139530205129736,0.18853335592256326
0.4662678272901151,0.26001533544568023,0.22411170445311868,0.6744582031587516,0.6205208656162324,0.05393733754251917,0.1903311632599527
0.4672361505047894,0.26001533544568023,0.21767830426960247,0.6698335959166073,0.6140874654327163,0.05574613048389099,0.19213995620132462
0.46820447371946367,0.26001533544568023,0.21124490408608626,0.6652200456603787,0.6076540652492001,0.05756598041117866,0.19395980612861224
0.46917279693413794,0.26001533544568023,0.20481150390257002,0.660617624082084,0.6012206650656838,0.059396959016400186,0.19579078473383377
0.4701411201488122,0.26001533544568023,0.19837810371905382,0.6560264031783101,0.5947872648821676,0.06123913829614247,0.197632964013576
0.4711094433634865,0.26001533544568023,0.19194470353553758,0.6514464552475188,0.5883538646986514,0.0630925905488674,0.19948641626630093
0.47207776657816075,0.26001533544568023,0.18551130335202137,0.6468778528866399,0.5819204645151352,0.06495738837150467,0.2013512140889383
0.473046089792835,0.26001533544568023,0.17907790316850516,0.642320668987534,0.575487064331619,0.06683360465591504,0.20322743037334867
0.4740144130075093,0.26001533544568023,0.17264450298498893,0.6377749767333207,0.5690536641481028,0.06872131258521796,0.2051151383026516
0.47498273622218357,0.26001533544568023,0.16621110280147272,0.6332408495945709,0.5626202639645865,0.07062058562998441,0.207014411347418
0.47595105943685784,0.26001533544568023,0.1597777026179565,0.628718361325364,0.5561868637810703,0.07253149754429367,0.2089253232617272
0.4769193826515321,0.26001533544568023,0.15334430243444028,0.6242075859591991,0.5497534635975541,0.07445412236164506,0.21084794807907858
0.47788770586620644,0.26001533544568023,0.1469109022509237,0.6197085978047734,0.5433200634140375,0.0763885343907359,0.21278236010816942
0.47885602908088065,0.26001533544568023,0.14047750206740786,0.6152214714416044,0.5368866632305217,0.07833480821108274,0.21472863392851638
0.479824352295555,0.26001533544568023,0.13404410188389126,0.6107462817155138,0.5304532630470051,0.08029301866850869,0.21668684438594232
0.4807926755102292,0.26001533544568023,0.12761070170037542,0.6062831037339618,0.5240198628634892,0.08226324087047254,0.21865706658790612
0.4817609987249035,0.26001533544568023,0.12117730151685882,0.6018320128612231,0.5175864626799727,0.08424555018125046,0.2206393758986841
0.48272932193957774,0.26001533544568023,0.11474390133334297,0.5973930847134206,0.5111530624964568,0.08624002221696381,0.22263384793439733
0.48369764515425206,0.26001533544568023,0.10831050114982639,0.5929663951533897,0.5047196623129402,0.08824673284044948,0.22464055855788306
0.4846659683689263,0.26001533544568023,0.10187710096631054,0.5885520202854,0.49828626212942434,0.09026575815597565,0.22665958387340923
0.4856342915836006,0.26001533544568023,0.09544370078279395,0.5841500364497016,0.49185286194590777,0.09229717450379388,0.22869100022122746
0.4866026147982748,0.26001533544568023,0.0890103005992781,0.579760520216924,0.4854194617623919,0.09434105845453211,0.2307348841719657
0.48757093801294915,0.26001533544568023,0.08257690041576152,0.5753835483822924,0.47898606157887536,0.09639748680341709,0.23279131252085072
0.48853926122762337,0.26001533544568023,0.07614350023224567,0.5710191979596995,0.47255266139535945,0.09846653656434001,0.23486036228177354
0.4895075844422977,0.26001533544568023,0.06971010004872909,0.566667546175585,0.4661192612118429,0.10054828496374213,0.2369421106811757
0.49047590765697197,0.26001533544568023,0.06327669986521287,0.5623286704626649,0.45968586102832665,0.10264280943433823,0.23903663515177176
0.49144423087164624,0.26001533544568023,0.056843299681696643,0.558002648453471,0.45325246084481047,0.10475018760866056,0.24114401332609414
0.4924125540863205,0.26001533544568023,0.05040989949818043,0.5536895579737267,0.44681906066129423,0.10687049731243242,0.243264323029866
0.4933808773009948,0.26001533544568023,0.04397649931466421,0.5493894770355374,0.440385660477778,0.10900381655775943,0.245397642275193
0.49434920051566905,0.26001533544568023,0.03754309913114799,0.5451024838304082,0.4339522602942618,0.11115022353614634,0.24754404925357992
0.4953175237303433,0.26001533544568023,0.031109698947631773,0.5408286567220717,0.4275188601107456,0.11330979661132612,0.2497036223287597
0.4962858469450176,0.26001533544568023,0.024676298764115555,0.5365680742391432,0.42108545992722934,0.11548261431191387,0.25187644002934745
0.49725417015969187,0.26001533544568023,0.018242898580599336,0.5323208150675778,0.41465205974371316,0.11766875532386462,0.2540625810412982
0.49822249337436614,0.26001533544568023,0.01180949839708312,0.5280869580429504,0.40821865956019693,0.11986829848275343,0.256262124200187
0.4991908165890404,0.26001533544568023,0.005376098213566902,0.5238665821425408,0.4017852593766807,0.12208132276586009,0.25847514848329367
0.5001591398037146,0.26001533544568023,0.0,0.5196597664772296,0.3964091611631138,0.12325060531411575,0.2596444310315493
0.501127463018389,0.26001533544568023,0.0,0.5154665902831956,0.3964091611631138,0.11905742912008183,0.2554512548375154
0.5020957862330632,0.26001533544568023,0.0,0.5112871329130693,0.3964091611631138,0.11487797174995545,0.25127179746738904
0.5030641094477375,0.26001533544568023,0.0,0.5071214738258631,0.3964091611631138,0.11071231266274933,0.24710613838018292
0.5040324326624117,0.26001533544568023,0.0,0.5029696925896805,0.3964091611631138,0.10656053142656668,0.24295435714400027
0.505000755877086,0.26001533544568023,0.0,0.4988318688478577,0.3964091611631138,0.10242270768474387,0.23881653340217746
0.5059690790917603,0.26001533544568023,0.0,0.494708082332481,0.3964091611631138,0.09829892116936717,0.23469274688680075
0.5069374023064346,0.26001533544568023,0.0,0.49059841284595906,0.3964091611631138,0.09418925168284525,0.23058307740027884
0.5079057255211088,0.26001533544568023,0.0,0.48650294025508867,0.3964091611631138,0.09009377909197486,0.22648760480940844
0.5088740487357831,0.26001533544568023,0.0,0.48242174447772346,0.3964091611631138,0.08601258331460965,0.22240640903204323
0.5098423719504573,0.26001533544568023,0.0,0.4783549054670311,0.3964091611631138,0.08194574430391727,0.21833957002135085
0.5108106951651317,0.26001533544568023,0.0,0.4743025032131829,0.3964091611631138,0.07789334205006909,0.21428716776750267
0.5117790183798059,0.26001533544568023,0.0,0.4702646177265648,0.3964091611631138,0.073855456563451,0.21024928228088458
0.5127473415944802,0.26001533544568023,0.0,0.4662413290270435,0.3964091611631138,0.0698321678639297,0.2062259935813633
0.5137156648091544,0.26001533544568023,0.0,0.4622327171335696,0.3964091611631138,0.0658235559704558,0.20221738168788939
0.5146839880238288,0.26001533544568023,0.0,0.4582388620530051,0.3964091611631138,0.061829700889891315,0.1982235266073249
0.515652311238503,0.26001533544568023,0.0,0.4542598437687402,0.3964091611631138,0.05785068260562637,0.19424450832305995
0.5166206344531773,0.26001533544568023,0.0,0.45029574222909297,0.3964091611631138,0.053886581065979156,0.19028040678341274
0.5175889576678515,0.26001533544568023,0.0,0.44634663733549074,0.3964091611631138,0.04993747617237693,0.1863313018898105
0.5185572808825258,0.26001533544568023,0.0,0.44241260893044076,0.3964091611631138,0.046003447767326955,0.18239727348476054
0.5195256040972001,0.26001533544568023,0.0,0.4384937367852735,0.3964091611631138,0.04208457562215967,0.17847840133959325
0.5204939273118744,0.26001533544568023,0.0,0.43459010058768044,0.3964091611631138,0.03818093942456663,0.1745747651420002
0.5214622505265487,0.26001533544568023,0.0,0.4307017799290227,0.3964091611631138,0.03429261876590889,0.17068644448334247
0.5224305737412229,0.26001533544568023,0.0,0.42682885429142514,0.3964091611631138,0.03041969312831133,0.1668135188457449
0.5233988969558971,0.26001533544568023,0.0,0.42297140303465275,0.3964091611631138,0.02656224187153894,0.16295606758897252
0.5243672201705715,0.26001533544568023,0.0,0.4191295053827657,0.3964091611631138,0.02272034421965191,0.1591141699370855
0.5253355433852458,0.26001533544568023,0.0,0.41530324041056055,0.3964091611631138,0.018894079247446738,0.15528790496488032
0.52630386659992,0.26001533544568023,0.0,0.4114926870297855,0.3964091611631138,0.015083525866671665,0.15147735158410525
0.5272721898145942,0.26001533544568023,0.0,0.40769792397514015,0.3964091611631138,0.011288762812026343,0.14768258852945992
0.5282405130292686,0.26001533544568023,0.0,0.40391902979005945,0.3964091611631138,0.007509868626945637,0.14390369434437922
0.5292088362439429,0.26001533544568023,0.0,0.4001560828122819,0.3964091611631138,0.003746921649168067,0.14014074736660165
0.5301771594586171,0.26001533544568023,0.0,0.396409161159192,0.3964091611631138,-3.921807323337134e-12,0.13639382571351177
0.5301771594586171,0.26001533544568023,0.0,0.396409161159192,0.3964091611631138,-3.921807323337134e-12,0.13639382571351177
0.5549046773818478,0.26001533544568023,0.0,0.3063918991995096,0.3964091611631138,-0.09001726196360421,0.04637656375382937
0.5796321953050785,0.26001533544568023,0.0,0.22806258111524524,0.3964091611631138,-0.16834658004786857,-0.031952754330434985
0.6043597132283092,0.26001533544568023,0.0,0.1623132461601846,0.3964091611631138,-0.2340959150029292,-0.09770208928549562
0.6290872311515399,0.26001533544568023,0.0,0.109517788982183,0.3964091611631138,-0.2868913721809308,-0.15049754646349722
0.6538147490747706,0.26001533544568023,0.0,0.06934935369173079,0.3964091611631138,-0.327059807471383,-0.19066598175394944
0.6785422669980012,0.26001533544568023,0.0,0.040706294038097446,0.3964091611631138,-0.35570286712501636,-0.21930904140758278
0.7032697849212318,0.26001533544568023,0.0,0.021805650449853442,0.3964091611631138,-0.37460351071326037,-0.2382096849958268
0.7279973028444625,0.26001533544568023,0.0,0.010443130204360412,0.3964091611631138,-0.38596603095875337,-0.24957220524131982
0.7527248207676932,0.26001533544568023,0.0,0.004346338182439624,0.3964091611631138,-0.3920628229806742,-0.2556689972632406
0.7774523386909239,0.26001533544568023,0.0,0.0015091990340652742,0.3964091611631138,-0.39489996212904854,-0.25850613641161496
0.8021798566141546,0.26001533544568023,0.0,0.0004114333297707655,0.3964091611631138,-0.395997727833343,-0.25960390211590945
0.8269073745373853,0.26001533544568023,0.0,8.013220100229219e-05,0.3964091611631138,-0.39632902896211153,-0.25993520324467795
0.851634892460616,0.26001533544568023,0.0,9.555658644349956e-06,0.3964091611631138,-0.39639960550446945,-0.2600057797870359
0.8763624103838465,0.26001533544568023,0.0,2.7838589265402613e-07,0.3964091611631138,-0.39640888277722114,-0.26001505705978756
0.9010899283070772,0.26001533544568023,0.0,-3.4342821117070636e-06,0.3964091611631138,-0.3964125954452255,-0.2600187697277919
0.9258174462303079,0.26001533544568023,0.0,-7.1469501160681805e-06,0.3964091611631138,-0.39641630811322986,-0.2600224823957963
0.9505449641535386,0.26001533544568023,0.0,-1.0859618120429297e-05,0.3964091611631138,-0.39642002078123423,-0.26002619506380065
0.9752724820767693,0.26001533544568023,0.0,-1.4572286124790387e-05,0.3964091611631138,-0.3964237334492386,-0.260029907731805
1.0,0.26001533544568023,0.0,-1.8284954129151504e-05,0.3964091611631138,-0.39642744611724295,-0.2600336203998094


==> d50NonAddData.csv <==
lm,q1Md+1,Q1Elm,delStar,uBound,diffQ,diffQ1
0.0,0.08316169147239894,5.643856189774724,5.672425341970743,5.834687651286534,-0.1622623093157909,-0.054592539276380414
0.02914455715795662,0.08316169147239894,5.314880811146371,5.346118297561567,5.50571227265818,-0.15959397509661333,-0.051924205057202855
0.05828911431591324,0.08316169147239894,4.985905432518018,5.020257624827011,5.176736894029827,-0.15647926920281563,-0.04880949916340516
0.08743367147386986,0.08316169147239894,4.656930053889663,4.694947372384232,4.847761515401473,-0.15281414301724094,-0.04514437297783047
0.11657822863182649,0.08316169147239894,4.327954675261311,4.37032248098151,4.51878613677312,-0.14846365579160992,-0.040793885752199444
0.1457227857897831,0.08316169147239894,3.998979296632957,4.046559878495589,4.189810758144767,-0.1432508796491776,-0.035581109609767125
0.17486734294773973,0.08316169147239894,3.6700039180046033,3.723894212022994,3.860835379516413,-0.13694116749341934,-0.02927139745400842
0.20401190010569636,0.08316169147239894,3.34102853937625,3.402640383434385,3.53186000088806,-0.12921961745367483,-0.021549847414263912
0.23315645726365297,0.08316169147239894,3.0120531607478966,3.083226130740596,3.2028846222597065,-0.11965849151911057,-0.011988721479699649
0.2623010144216096,0.08316169147239894,2.6830777821195433,2.7662394735922,2.873909243631353,-0.10766977003915335,2.575717417130363e-13
0.2623010144216096,0.08316169147239894,2.6830777821195433,2.7662394735922,2.873909243631353,-0.10766977003915335,2.575717417130363e-13
0.27629582541723924,0.08316169147239894,2.5251083807947197,2.6151186533314363,2.7159398423065295,-0.10082118897509318,0.006848581064317738
0.2902906364128689,0.08316169147239894,2.367138979469896,2.4648562239585536,2.557970440981706,-0.09311421702315226,0.01455555301625866
0.30428544740849855,0.08316169147239894,2.2091695781450724,2.3155877086662175,2.4000010396568823,-0.08441333099066473,0.02325643904874619
0.3182802584041282,0.08316169147239894,2.051200176820249,2.1674731895786614,2.2420316383320587,-0.07455844875339723,0.033111321286013684
0.3322750693997578,0.08316169147239894,1.8932307754954258,2.0207019655783314,2.0840622370072355,-0.0633602714289041,0.04430949861050659
0.3462698803953875,0.08316169147239894,1.7352613741706022,1.8754979831162308,1.9260928356824119,-0.050594852566181014,0.05707491747322968
0.36026469139101713,0.08316169147239894,1.5772919728457786,1.7321260678234176,1.7681234343575882,-0.03599736653417063,0.07167240350524007
0.3742595023866468,0.08316169147239894,1.419322571520955,1.590898910524352,1.6101540330327646,-0.019255122508412548,0.08841464753099815
0.38825431338227645,0.08316169147239894,1.2613531701961314,1.4521846317105926,1.452184631707941,2.651656672014724e-12,0.10766977004206235
0.38825431338227645,0.08316169147239894,1.2613531701961314,1.4521846317105926,1.452184631707941,2.651656672014724e-12,0.10766977004206235
0.38998288318622937,0.08316169147239894,1.2418415714211366,1.4352461398605434,1.4326730329329465,0.0025731069275969354,0.11024287696700785
0.39171145299018223,0.08316169147239894,1.2223299726461425,1.4183533601649763,1.4131614341579524,0.005191926007023895,0.11286169604643481
0.39344002279413515,0.08316169147239894,1.2028183738711478,1.4015071934604686,1.3936498353829574,0.0078573580775112,0.1155271281169219
0.395168592598088,0.08316169147239894,1.1833067750961537,1.3847085574202405,1.3741382366079633,0.010570320812277156,0.11824009085168785
0.3968971624020409,0.08316169147239894,1.163795176321159,1.3679583867364844,1.3546266378329688,0.013331748903515628,0.12100151894292654
0.3986257322059938,0.08316169147239894,1.1442835775461648,1.3512576332953201,1.3351150390579747,0.01614259423734543,0.12381236427675635
0.4003543020099467,0.08316169147239894,1.1247719787711703,1.334607266343658,1.3156034402829802,0.019003826060677742,0.12667359610008866
0.4020828718138996,0.08316169147239894,1.1052603799961755,1.3180082726471882,1.2960918415079852,0.021916431139203052,0.12958620117861375
0.4038114416178525,0.08316169147239894,1.0857487812211815,1.301461656638708,1.276580242732991,0.024881413905716965,0.13255118394512766
0.4055400114218054,0.08316169147239894,1.0662371824461867,1.2849684405559105,1.2570686439579966,0.027899796597913973,0.1355695666373249
0.40726858122575826,0.08316169147239894,1.0467255836711926,1.2685296645665796,1.2375570451830025,0.030972619383577094,0.138642389422988
0.4089971510297112,0.08316169147239894,1.0272139848961979,1.2521463868833234,1.2180454464080075,0.034100940475315866,0.14177071051472656
0.41072572083366404,0.08316169147239894,1.0077023861212038,1.2358196838795599,1.1985338476330134,0.03728583624654647,0.14495560628595716
0.41245429063761696,0.08316169147239894,0.9881907873462091,1.2195506501359317,1.1790222488580189,0.040528401277912796,0.1481981713173237
0.4141828604415698,0.08316169147239894,0.968679188571215,1.2033403985502558,1.1595106500830248,0.04382974846723098,0.1514995185066419
0.41591143024552274,0.08316169147239894,0.9491675897962203,1.1871900603921604,1.13999905130803,0.04719100908413032,0.15486077912354101
0.41764000004947566,0.08316169147239894,0.9296559910212256,1.1711007853036461,1.1204874525330353,0.050613332770610864,0.15828310281002156
0.4193685698534285,0.08316169147239894,0.9101443922462316,1.1550737413586671,1.1009758537580412,0.05409788760062595,0.16176765764003664
0.42109713965738144,0.08316169147239894,0.8906327934712368,1.1391101150415026,1.0814642549830467,0.057645860058455956,0.16531563009786687
0.4228257094613343,0.08316169147239894,0.8711211946962427,1.1232111112288417,1.0619526562080526,0.06125845502078908,0.1689282250602
0.4245542792652872,0.08316169147239894,0.8516095959212481,1.1073779531451957,1.0424410574330578,0.0649368957121379,0.1726066657515487
0.4262828490692401,0.08316169147239894,0.832097997146254,1.091611882295453,1.0229294586580637,0.0686824236373893,0.1763521936768001
0.428011418873193,0.08316169147239894,0.8125863983712592,1.075914158371631,1.003417859883069,0.07249629848856198,0.1801660685279728
0.4297399886771459,0.08316169147239894,0.7930747995962645,1.0602860591348509,0.9839062611080742,0.07637979802677664,0.18404956806618744
0.4314685584810988,0.08316169147239894,0.7735632008212704,1.0447288802680514,0.9643946623330801,0.08033421793497131,0.18800398797438211
0.4331971282850517,0.08316169147239894,0.7540516020462757,1.0292439351913178,0.9448830635580855,0.08436087163323236,0.19203064167264317
0.43492569808900455,0.08316169147239894,0.7345400032712817,1.0138325548660365,0.9253714647830914,0.08846109008294512,0.19613086012235592
0.43665426789295747,0.08316169147239894,0.7150284044962869,0.998496087551402,0.9058598660080966,0.09263622154330531,0.20030599158271611
0.43838283769691033,0.08316169147239894,0.6955168057212928,0.9832358985314702,0.8863482672331026,0.09688763129836764,0.20455740133777844
0.44011140750086325,0.08316169147239894,0.6760052069462982,0.9680533698069929,0.8668366684581079,0.10121670134888494,0.20888647138829575
0.44183997730481617,0.08316169147239894,0.6564936081713034,0.9529498997504824,0.8473250696831132,0.10562483006736922,0.21329460010678003
0.44356854710876903,0.08316169147239894,0.6369820093963093,0.9379269027235444,0.8278134709081191,0.11011343181542532,0.21778320185483613
0.44529711691272195,0.08316169147239894,0.6174704106213147,0.9229858086516511,0.8083018721331244,0.11468393651852671,0.2223537065579375
0.4470256867166748,0.08316169147239894,0.5979588118463206,0.9081280625624553,0.7887902733581303,0.11933778920432492,0.22700755924373572
0.4487542565206277,0.08316169147239894,0.5784472130713258,0.8933551240765993,0.7692786745831356,0.12407644949346375,0.23174621953287455
0.4504828263245806,0.08316169147239894,0.5589356142963318,0.8786684668561024,0.7497670758081415,0.12890139104796094,0.23657116108737175
0.4522113961285335,0.08316169147239894,0.5394240155213371,0.8640695780063266,0.7302554770331469,0.1338141009731797,0.2414838710125905
0.4539399659324864,0.08316169147239894,0.5199124167463424,0.849559957430476,0.7107438782581521,0.13881607917232386,0.24648584921173466
0.4556685357364393,0.08316169147239894,0.5004008179713483,0.8351411171351439,0.691232279483158,0.14390883765198592,0.2515786076913967
0.4573971055403922,0.08316169147239894,0.4808892191963536,0.8208145804855129,0.6717206807081633,0.14909389977734966,0.25676366981676035
0.45912567534434506,0.08316169147239894,0.4613776204213595,0.8065818814088743,0.6522090819331692,0.15437279947570515,0.26204256951511584
0.460854245148298,0.08316169147239894,0.4418660216463648,0.7924445635451787,0.6326974831581745,0.15974708038700414,0.26741685042641494
0.46258281495225084,0.08316169147239894,0.4223544228713707,0.7784041793434087,0.6131858843831804,0.16521829496022822,0.272888064999639
0.46431138475620376,0.08316169147239894,0.402842824096376,0.7644622891026556,0.5936742856081858,0.17078800349446976,0.2784577735338806
0.4660399545601567,0.08316169147239894,0.38333122532138125,0.7506204599568895,0.574162686833191,0.17645777312369848,0.28412754316310934
0.46776852436410954,0.08316169147239894,0.3638196265463872,0.7368802648009316,0.554651088058197,0.18222917674273464,0.28989894678214545
0.4694970941680624,0.08316169147239894,0.34430802777139313,0.7232432811673455,0.5351394892832029,0.1881037918841426,0.2957735619235534
0.4712256639720153,0.08316169147239894,0.3247964289963984,0.7097110900225774,0.5156278905082081,0.19408319951436925,0.30175296955378006
0.47295423377596824,0.08316169147239894,0.3052848302214037,0.6962852745330292,0.4961162917332134,0.20016898279981582,0.3078387528392266
0.4746828035799211,0.08316169147239894,0.2857732314464096,0.6829674187497905,0.47660469295821933,0.20636272579157117,0.314032495830982
0.476411373383874,0.08316169147239894,0.2662616326714149,0.6697591062422505,0.45709309418322464,0.2126660120590259,0.3203357820984367
0.47813994318782693,0.08316169147239894,0.2467500338964202,0.6566619186705016,0.43758149540822994,0.21908042326227167,0.3267501933016825
0.4798685129917798,0.08316169147239894,0.2272384351214261,0.6436774342985556,0.41806989663323585,0.22560753766531977,0.3332773077047306
0.48159708279573266,0.08316169147239894,0.20772683634643202,0.6308072264462643,0.39855829785824176,0.23224892858802254,0.33991869862743335
0.4833256525996856,0.08316169147239894,0.18821523757143732,0.6180528618867913,0.37904669908324706,0.23900616280354425,0.34667593284295506
0.4850542224036385,0.08316169147239894,0.16870363879644262,0.6054158991823617,0.35953510030825236,0.24588079887410935,0.35355056891352016
0.48678279220759135,0.08316169147239894,0.14919204002144854,0.5928978869653347,0.3400235015332583,0.25287438543207647,0.36054415547148727
0.48851136201154427,0.08316169147239894,0.1296804412464538,0.5805003621636602,0.3205119027582636,0.2599884594053966,0.3676582294448074
0.4902399318154972,0.08316169147239894,0.11016884247145911,0.5682248481727474,0.3010003039832688,0.2672245441894786,0.3748943142288894
0.49196850161945005,0.08316169147239894,0.09065724369646502,0.5560728529756571,0.28148870520827474,0.2745841477673824,0.3822539178067932
0.4936970714234029,0.08316169147239894,0.07114564492147095,0.5440458672138311,0.2619771064332807,0.2820687607805504,0.3897385308199612
0.49542564122735583,0.08316169147239894,0.05163404614647624,0.5321453622108874,0.24246550765828598,0.28967985455260137,0.3973496245920122
0.49715421103130875,0.08316169147239894,0.032122447371481525,0.5203727879522977,0.22295390888329125,0.29741887906900644,0.40508864910841724
0.4988827808352616,0.08316169147239894,0.012610848596487445,0.5087295710207029,0.2034423101082972,0.30528726091240577,0.4129570309518166
0.5006113506392145,0.08316169147239894,0.0,0.4972171125135687,0.19083146151180974,0.30638565100175896,0.41405542104116977
0.5023399204431674,0.08316169147239894,0.0,0.48583678587872114,0.19083146151180974,0.2950053243669114,0.4026750944063222
0.5040684902471203,0.08316169147239894,0.0,0.47458993478253575,0.19083146151180974,0.283758473270726,0.3914282433101368
0.5057970600510732,0.08316169147239894,0.0,0.4634778709082834,0.19083146151180974,0.27264640939647367,0.38031617943588447
0.5075256298550261,0.08316169147239894,0.0,0.45250187175089884,0.19083146151180974,0.2616704102390891,0.3693401802784999
0.509254199658979,0.08316169147239894,0.0,0.4416631783933216,0.19083146151180974,0.25083171688151185,0.35850148692092265
0.5109827694629319,0.08316169147239894,0.0,0.43096299327314425,0.19083146151180974,0.2401315317613345,0.3478013018007453
0.5127113392668847,0.08316169147239894,0.0,0.42040247794469554,0.19083146151180974,0.2295710164328858,0.3372407864722966
0.5144399090708377,0.08316169147239894,0.0,0.40998275084259683,0.19083146151180974,0.2191512893307871,0.3268210593701979
0.5161684788747906,0.08316169147239894,0.0,0.3997048850530005,0.19083146151180974,0.20887342354119076,0.31654319358060157
0.5178970486787434,0.08316169147239894,0.0,0.38956990609893705,0.19083146151180974,0.1987384445871273,0.3064082146265381
0.5196256184826964,0.08316169147239894,0.0,0.3795787897460907,0.19083146151180974,0.18874732823428098,0.2964170982736918
0.5213541882866493,0.08316169147239894,0.0,0.36973245983813197,0.19083146151180974,0.17890099832632222,0.28657076836573303
0.5230827580906021,0.08316169147239894,0.0,0.3600317861628124,0.19083146151180974,0.16920032465100265,0.27687009469041346
0.524811327894555,0.08316169147239894,0.0,0.35047758236398563,0.19083146151180974,0.1596461208521759,0.2673158908915867
0.526539897698508,0.08316169147239894,0.0,0.3410706039008162,0.19083146151180974,0.15023914238900649,0.2579089124284173
0.5282684675024608,0.08316169147239894,0.0,0.33181154606375074,0.19083146151180974,0.140980084551941,0.2486498545913518
0.5299970373064137,0.08316169147239894,0.0,0.32270104205624817,0.19083146151180974,0.13186958054443843,0.23953935058384923
0.5317256071103666,0.08316169147239894,0.0,0.3137396611435661,0.19083146151180974,0.12290819963175637,0.23057796967116717
0.5334541769143195,0.08316169147239894,0.0,0.3049279068868511,0.19083146151180974,0.11409644537504138,0.22176621541445218
0.5351827467182724,0.08316169147239894,0.0,0.2962662154582807,0.19083146151180974,0.10543475394647095,0.21310452398588176
0.5369113165222252,0.08316169147239894,0.0,0.2877549540522488,0.19083146151180974,0.09692349254043908,0.2045932625798499
0.5386398863261782,0.08316169147239894,0.0,0.27939441939658005,0.19083146151180974,0.08856295788477031,0.19623272792418112
0.5403684561301311,0.08316169147239894,0.0,0.2711848363713414,0.19083146151180974,0.08035337485953165,0.18802314489894245
0.5420970259340839,0.08316169147239894,0.0,0.26312635674182117,0.19083146151180974,0.07229489523001142,0.17996466526942223
0.5438255957380369,0.08316169147239894,0.0,0.2552190580120639,0.19083146151180974,0.06438759650025416,0.17205736653966497
0.5455541655419898,0.08316169147239894,0.0,0.24746294240498168,0.19083146151180974,0.05663148089317194,0.16430125093258274
0.5472827353459426,0.08316169147239894,0.0,0.23985793597436222,0.19083146151180974,0.04902647446255248,0.1566962445019633
0.5490113051498955,0.08316169147239894,0.0,0.2324038878562278,0.19083146151180974,0.041572426344418045,0.14924219638382885
0.5507398749538484,0.08316169147239894,0.0,0.22510056965821867,0.19083146151180974,0.03426910814640893,0.14193887818581974
0.5524684447578013,0.08316169147239894,0.0,0.21794767500040058,0.19083146151180974,0.027116213488590835,0.13478598352800164
0.5541970145617542,0.08316169147239894,0.0,0.21094481920374974,0.19083146151180974,0.020113357691940004,0.1277831277313508
0.5559255843657072,0.08316169147239894,0.0,0.20409153913483147,0.19083146151180974,0.013260077623021727,0.12092984766243253
0.55765415416966,0.08316169147239894,0.0,0.1973872932035774,0.19083146151180974,0.006555831691767655,0.11422560173117846
0.5593827239736129,0.08316169147239894,0.0,0.19083146151059438,0.19083146151180974,-1.2153611450571589e-12,0.10766977003819544
0.5593827239736129,0.08316169147239894,0.0,0.19083146151059438,0.19083146151180974,-1.2153611450571589e-12,0.10766977003819544
0.5825731069223701,0.08316169147239894,0.0,0.116767605845433,0.19083146151180974,-0.07406385566637674,0.03360591437303406
0.6057634898711273,0.08316169147239894,0.0,0.06618390448539246,0.19083146151180974,-0.12464755702641728,-0.01697778698700647
0.6289538728198846,0.08316169147239894,0.0,0.034437391067849044,0.19083146151180974,-0.1563940704439607,-0.04872430040454989
0.6521442557686418,0.08316169147239894,0.0,0.016267432336738497,0.19083146151180974,-0.17456402917507124,-0.06689425913566044
0.675334638717399,0.08316169147239894,0.0,0.006872016031613609,0.19083146151180974,-0.18395944548019613,-0.07628967544078533
0.6985250216661562,0.08316169147239894,0.0,0.0025420894210441275,0.19083146151180974,-0.18828937209076563,-0.08061960205135481
0.7217154046149135,0.08316169147239894,0.0,0.0007994575310645985,0.19083146151180974,-0.19003200398074516,-0.08236223394133434
0.7449057875636707,0.08316169147239894,0.0,0.0002050237899705494,0.19083146151180974,-0.19062643772183918,-0.08295666768242839
0.7680961705124278,0.08316169147239894,0.0,4.0406497778594595e-05,0.19083146151180974,-0.19079105501403115,-0.08312128497462035
0.791286553461185,0.08316169147239894,0.0,5.6018407629819566e-06,0.19083146151180974,-0.19082585967104676,-0.08315608963163595
0.8144769364099422,0.08316169147239894,0.0,-3.1189458881038246e-07,0.19083146151180974,-0.19083177340639856,-0.08316200336698774
0.8376673193586994,0.08316169147239894,0.0,-4.46922098084506e-06,0.19083146151180974,-0.1908359307327906,-0.08316616069337979
0.8608577023074567,0.08316169147239894,0.0,-8.626547372879765e-06,0.19083146151180974,-0.19084008805918262,-0.08317031801977182
0.8840480852562139,0.08316169147239894,0.0,-1.278387376491447e-05,0.19083146151180974,-0.19084424538557465,-0.08317447534616385
0.9072384682049712,0.08316169147239894,0.0,-1.6941200156949174e-05,0.19083146151180974,-0.19084840271196668,-0.08317863267255589
0.9304288511537284,0.08316169147239894,0.0,-2.109852654898388e-05,0.19083146151180974,-0.19085256003835874,-0.08318278999894792
0.9536192341024856,0.08316169147239894,0.0,-2.5255852941018556e-05,0.19083146151180974,-0.19085671736475077,-0.08318694732533996
0.9768096170512428,0.08316169147239894,0.0,-2.941317933305326e-05,0.19083146151180974,-0.1908608746911428,-0.08319110465173199
1.0,0.08316169147239894,0.0,-3.357050572508794e-05,0.19083146151180974,-0.19086503201753482,-0.08319526197812402


==> super_era.csv <==
p dlt
0 -0.1092794256
0.0166666667 -0.1057902469
0.0333333333 -0.1022387765
0.05 -0.0986231097
0.0666666667 -0.0949412596
0.0833333333 -0.0911911526
0.1 -0.0873706236
0.1166666667 -0.083477411
0.1333333333 -0.0795091478
0.15 -0.0754632388
0.1666666667 -0.0713372899
0.1833333333 -0.0671285377
0.2 -0.0628339558
0.2166666667 -0.0584507581
0.2333333333 -0.0539757247
0.25 -0.0494056072
0.2666666667 -0.0447369275
0.2833333333 -0.039966041
0.3 -0.0350891252
0.3166666667 -0.0301021563
0.3333333333 -0.0250008909
0.35 -0.0197808548
0.3666666667 -0.0144373272
0.3833333333 -0.008965358
0.4 -0.0033598032
0.4 -0.0033598032
0.4033333333 -0.0022221393
0.4066666667 -0.0010788593
0.41 7.00856793293125E-05
0.4133333333 0.0012248705
0.4166666667 0.0023854177
0.42 0.0035517842
0.4233333333 0.0047239038
0.4266666667 0.0059018856
0.43 0.0070858407
0.4333333333 0.0082757974
0.4366666667 0.0094718045
0.44 0.0106740209
0.4433333333 0.0118823088
0.4466666667 0.013096796
0.45 0.0143175198
0.4533333333 0.0155447185
0.4566666667 0.0167781646
0.46 0.0180181446
0.4633333333 0.0192645463
0.4666666667 0.0205174893
0.47 0.021777029
0.4733333333 0.0230432766
0.4766666667 0.0243161855
0.48 0.0255956756
0.4833333333 0.0268824352
0.4866666667 0.0281759665
0.49 0.0294759734
0.4933333333 0.0307836653
0.4966666667 0.03209797
0.5 0.0338899606
0.5033333333 0.0298204348
0.5066666667 0.0264207049
0.51 0.0235677416
0.5133333333 0.0211566695
0.5166666667 0.0191004611
0.52 0.0173300936
0.5233333333 0.0157906365
0.5266666667 0.0144387222
0.53 0.0132400207
0.5333333333 0.0121684627
0.5366666667 0.011201825
0.54 0.0103237338
0.5433333333 0.0095203448
0.5466666667 0.0087807437
0.55 0.0080962051
0.5533333333 0.0074596273
0.5566666667 0.0068650261
0.56 0.0063087086
0.5633333333 0.00578618
0.5666666667 0.0052948409
0.57 0.0048324612
0.5733333333 0.0043971946
0.5766666667 0.0039879281
0.58 0.0036031923
0.5833333333 0.003242709
0.5866666667 0.0029051792
0.59 0.0025907965
0.5933333333 0.0022980931
0.5966666667 0.002027399
0.6 0.0017777581
0.6033333333 0.0015486147
0.6066666667 0.0013396515
0.61 0.0011499999
0.6133333333 0.0009790035
0.6166666667 0.0008258712
0.62 0.0006898221
0.6233333333 0.0005696573
0.6266666667 0.0004650787
0.63 0.0003746506
0.6333333333 0.0002972075
0.6366666667 0.0002317323
0.64 0.0001774341
0.6433333333 0.0001328561
0.6466666667 9.64621594182757E-05
0.65 6.8338730866313E-05
0.6533333333 4.62558476476138E-05
0.6566666667 1.29893578489915E-05
0.66 4.3527479166583E-06
0.6633333333 1.85090606741323E-06
0.6666666667 0
0.67 0
0.6733333333 0
0.6766666667 0
0.68 0
0.6833333333 0
0.6866666667 0
0.69 0
0.6933333333 0
0.6966666667 0
0.7 0
0.7033333333 0
0.7066666667 0
0.71 0
0.7133333333 0
0.7166666667 0
0.72 0
0.7233333333 0
0.7266666667 0
0.73 0
0.73 0
0.74125 0
0.7525 0
0.76375 0
0.775 0
0.78625 0
0.7975 0
0.80875 0
0.82 0
0.83125 0
0.8425 0
0.85375 0
0.865 0
0.87625 0
0.8875 0
0.89875 0
0.91 0
0.92125 0
0.9325 0
0.94375 0
0.955 0
0.96625 0
0.9775 0
0.98875 0
1 0


==> superamplification.dat <==
s ad er dep ub
0 -1.7604e-06 -1.354e-11 0 -2.5744e-09
0.010204 2.5004e-06 1.2501e-06 0 6.1904e-05
0.020408 1.0554e-05 5.2764e-06 0 0.00014138
0.030612 2.497e-05 1.2483e-05 0 0.00023871
0.040816 4.6576e-05 2.3282e-05 0 0.00035415
0.05102 7.6232e-05 3.8102e-05 0 0.000488
0.061224 0.00011485 5.7398e-05 0 0.00064055
0.071429 0.00016338 8.1648e-05 0 0.00081207
0.081633 0.00022287 0.00011137 0 0.0010029
0.091837 0.00029445 0.00014713 0 0.0012133
0.10204 0.00037937 0.00018955 0 0.0014435
0.11224 0.00047899 0.00023933 0 0.001694
0.12245 0.00059485 0.00029723 0 0.0019649
0.13265 0.00072864 0.00036411 0 0.0022566
0.14286 0.00088223 0.00044092 0 0.0025695
0.15306 0.0010576 0.00052869 0 0.0029039
0.16327 0.0012571 0.00062858 0 0.00326
0.17347 0.001483 0.00074182 0 0.0036382
0.18367 0.001738 0.0008698 0 0.0040389
0.19388 0.002025 0.001014 0 0.0044624
0.20408 0.0023469 0.001176 0 0.004909
0.21429 0.002707 0.0013577 0 0.0053791
0.22449 0.0031089 0.0015609 0 0.005873
0.23469 0.0035562 0.0017877 0 0.0063911
0.2449 0.0040532 0.0020403 0 0.0069338
0.2551 0.004604 0.0023214 0 0.0075014
0.26531 0.0052132 0.0026335 0 0.0080943
0.27551 0.0058859 0.0029796 0 0.0087129
0.28571 0.0066271 0.0033629 0 0.009386
0.29592 0.0074426 0.0037869 0 0.010191
0.30612 0.0083381 0.0042554 0 0.011138
0.31633 0.0093201 0.0047728 0 0.012237
0.32653 0.010395 0.0053436 0 0.013496
0.33673 0.011571 0.0059731 0 0.014925
0.34694 0.012854 0.0066669 0 0.016534
0.35714 0.014254 0.0074314 0 0.018337
0.36735 0.015779 0.008274 0 0.020346
0.37755 0.017437 0.0092026 0 0.022579
0.38776 0.01924 0.010227 0 0.025052
0.39796 0.021197 0.011357 0 0.027787
0.40816 0.023321 0.012606 0 0.030808
0.41837 0.025624 0.013987 0 0.034145
0.42857 0.028118 0.01552 0 0.037829
0.43878 0.03082 0.017226 0 0.0419
0.44898 0.033745 0.019132 0 0.046404
0.45918 0.036912 0.021275 0.0031238 0.051393
0.46939 0.04034 0.023705 0.0095187 0.056922
0.47959 0.044052 0.026498 0.016326 0.063051
0.4898 0.048074 0.029786 0.023543 0.069834
0.5 0.052438 0.03389 0.03117 0.077311

